Intrinsic Metallicity Variation in the Intermediate Mass Type II Globular Cluster NGC 1261

Globular Clusters (GCs) are now well known to almost universally show multiple popu-lations (MPs). The HST UV Legacy Survey of a large number of Galactic GCs in UV filters optimized to explore MPs finds that a small fraction of GCs, termed Type II, also display more complex, anomalous behavior. Several well-studied Type II GCs show intrinsic Fe abundance variations, suggesting that the other, less well-studied, Type II GCs should also exhibit similar behavior. Our aim is to perform the first detailed metallicity analysis of NGC 1261, an intermediate mass Type II GC, in order to determine if this object shows an intrinsic Fe variation. We determined the Fe abundance in eight red giant members using Magellan-MIKE and UVES-FLAMES high-resolution, high S/N spectroscopy. The full range of [Fe/H] for the entire sample from the spectra is from -1.05 to -1.43 dexwith an observed spread sigma_obs=0.133 dex. Compared with the total internal error of Sigma_tot=0.06,this indicates a significant intrinsic metallicity spread of Sigma_int=0.119 dex. We found a very similar variation in [Fe/H] using an independent method to derive the atmospheric parameters based on near-IR photometry. More importantly, the mean metallicity of the five presumed normal metallicity stars is -1.37+/-0.02, while that of the three presumed anomalous/highmetallicity stars is -1.18+/-0.09. This difference is significant at the $\pm$2.4Sigma level. We find indications from existing data of other Type II GCs that several of them presumedto have real metallicity spreads may in fact posses none. The minimum mass required for a GC to acquire an intrinsic Fe spread appears to be $\pm$10^5 Msun. We find no strong correlation betwee nmass and metallicity variation for Type II GCs. The metallicity spread is also independent of the fraction of anomalous stars within the Type II GCs and of GC origin.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
